The Effect of Large-Scale Power on Simulated Spectra of the Lya forest

We study the effects of box size on ENZO simulations of the intergalactic medium (IGM) at z = 2. We follow statistics of the cold dark matter (CDM) and the Lya absorption. We find that the larger boxes have fewer pixels with significant absorption (flux < 0.96) and more pixels in longer stretches with little or no absorption, and they have wider Lya lines. We trace these effect back to the additional power in larger boxes from longer wavelength modes. The IGM in our larger boxes is hotter, from increased pressure heating due to faster hydrodynamical infall. When we increase the photoheating in smaller boxes to compensate, their Lya statistics change to mimic those of a box of twice the size. Statistics converge towards their value in the largest (76.8 Mpc) box, except for the most common value of the CDM density which continues to rise. When we compare to errors with data, we find that our 76.8 Mpc box is larger than we need for the mean flux, barely large enough for the column density distribution and the power spectrum of the flux, and too small for the line widths. This box with 75 kpc cells has approximately the same mean flux as QSO spectra, but the Lya lines are too wide by 2.6 km/s, there are too few lines with log H I column densities > 10^17 cm^-2, and the power of the flux is too low by 20 - 50%, from small to large scales. Four times smaller cell size does not resolve these differences, nor do simple changes to the ultraviolet background that drives the H and He II ionization. It is hard to see how simulations using popular cosmological and astrophysical parameters can match Lyman-alpha forest data at z=2.

==> cdm_variance.dat <==
A    &  175.784 & 175.784 \cr
A2   &  146.123 & 146.124 \cr
A3   &  122.838 & 122.839 \cr
A4   &  100.660 & 100.659 \cr
A6   &   53.376 &  53.377 \cr
A7   &   26.614 &  26.614 \cr


==> cdm_variance2.dat <==
A    &  21.588 \cr
A2   &  14.014 \cr
A3   &   9.126 \cr
A4   &   6.168 \cr
A6   &   4.333 \cr
A7   &   3.179 \cr

